Time-aware Test Case Execution Scheduling for Cyber-Physical Systems

Testing cyber-physical systems involves the execution of test cases on target-machines equipped with the latest release of a software control system. When testing industrial robots, it is common that the target machines need to share some common resources, e.g., costly hardware devices, and so there is a need to schedule test case execution on the target machines, accounting for these shared resources. With a large number of such tests executed on a regular basis, this scheduling becomes difficult to manage manually. In fact, with manual test execution planning and scheduling, some robots may remain unoccupied for long periods of time and some test cases may not be executed. This paper introduces TC-Sched, a time-aware method for automated test case execution scheduling. TC-Sched uses Constraint Programming to schedule tests to run on multiple machines constrained by the tests' access to shared resources, such as measurement or networking devices. The CP model is written in SICStus Prolog and uses the Cumulatives global constraint. Given a set of test cases, a set of machines, and a set of shared resources, TC-Sched produces an execution schedule where each test is executed once with minimal time between when a source code change is committed and the test results are reported to the developer. Experiments reveal that TC-Sched can schedule 500 test cases over 100 machines in less than 4 minutes for 99.5% of the instances. In addition, TC-Sched largely outperforms simpler methods based on a greedy algorithm and is suitable for deployment on industrial robot testing.

==> firstlast_cums20/t100m10r10_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
11495 7063 60 5828 216030 5395 4330
10917 7162 50 6191 110 6105 110
8433 7206 60 6290 1550 5775 1550
10603 7727 50 6660 41820 6435 21850
9692 7972 60 6864 270 6539 270
10323 8031 60 7367 1740 7046 1740
10527 8059 60 7477 1120 6831 1120
11527 9828 50 8955 100 8954 100
13186 10620 60 9959 3780 9878 3780
12062 10873 70 10100 610 9593 610
12794 10918 50 10196 310 10136 310
14438 11041 60 10317 170 10180 170
11800 11295 50 11041 50 11041 50
13323 11899 60 11249 330 11056 330
13029 12206 70 11302 99590 10529 300
14832 12735 70 12100 130 12088 130
14636 12888 70 12164 200 12157 200
14973 12965 50 12217 3820 11812 3820
14963 14194 70 12818 390 12596 390
15292 14355 70 12981 620 12287 620


==> firstlast_cums20/t100m10r3_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
10064 7304 50 7082 50 7082 50
10496 8377 50 7764 250 7706 250
11683 8533 50 7911 490 7534 490
10168 8630 70 7977 340 7840 340
11043 8761 60 8174 27730 7560 27730
11732 8792 50 8344 370 7892 370
10268 8909 40 8607 3700 8532 3700
10595 9020 50 8810 50 8810 50
9962 9025 50 8834 110 8681 110
12733 9447 60 8958 1140 8752 1140
10711 9653 50 9030 100 9025 100
12867 9688 50 9112 50 9112 50
12553 9784 50 9160 350 8958 350
13438 10411 50 9601 100 9560 100
14419 10764 50 10289 50 10289 50
12171 11474 60 10558 350 10054 350
15298 12380 60 10731 550 10376 550
13508 12509 50 11216 110 11061 110
16600 12982 50 11511 240 11479 240
13750 13330 60 13123 100 13122 100


==> firstlast_cums20/t100m10r5_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
9382 6732 50 5935 44340 5762 44340
7876 7361 60 6734 160 6728 160
8899 7456 60 6796 610 6538 610
9143 8044 60 7015 380 6917 380
11244 8143 50 7169 160 7019 160
10426 8572 60 7259 60 7259 60
11290 8739 60 7457 2230 6972 2230
10144 9026 50 7556 550 7304 550
13028 9762 50 8823 260 8186 260
14376 9879 60 9217 220 8885 220
13160 10447 50 9228 500 9098 500
12622 10607 50 9349 26670 8820 26670
11851 10641 60 9556 260690 9000 430
11073 11185 50 9601 610 9010 610
13365 11310 50 9627 50 9627 50
13001 11419 60 9650 160 9627 160
12735 11443 50 11054 570 10494 570
15429 12196 50 11172 8980 10753 8980
13530 12602 50 11454 160 11383 160
14187 13064 50 12181 100 11649 100


==> firstlast_cums20/t100m20r10_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
7673 6992 70 5139 10460 4843 10460
8812 7522 70 6954 330 6921 330
10447 8113 60 7133 60 7133 60
9311 8740 60 7835 69800 7513 8860
10715 9797 60 7930 170 7786 170
10320 10075 60 8427 260 8054 260
12895 10104 70 8781 70 8781 70
11496 10110 70 9288 240 9264 240
11608 10172 70 9361 63640 9141 63640
12243 10258 70 9461 21270 9378 21270
11892 10959 50 9816 220 9269 220
13435 11029 70 10034 420 9695 420
12872 11156 60 10234 130 10164 130
14357 11307 70 10449 350 10042 350
12834 11777 70 10540 5060 10063 5060
14220 12706 70 11410 210 11313 210
13407 12752 70 11476 280 11336 280
15229 13400 70 12416 420 12320 420
15260 13566 70 12676 2500 12646 2500
15652 14037 70 12929 820 12795 820


==> firstlast_cums20/t100m20r3_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
6718 6331 60 6069 122310 5451 122310
7610 7370 50 6592 110 6585 110
8636 7878 60 6668 220 6512 220
11242 8752 60 7998 190 7880 190
10298 9095 60 8376 450 8255 450
10622 9174 50 8580 110640 8531 100
9724 9254 60 8653 670 8535 670
11165 9420 60 8812 350 8752 350
11196 9542 60 8880 170 8801 170
10341 9571 50 8937 160 8498 160
10810 9687 60 9010 270 8909 270
11400 9919 60 9082 110 9066 110
11114 10080 60 9148 60 9148 60
10069 10107 60 9461 230 9257 230
12802 11462 60 10618 310 10208 310
12631 12180 60 11186 3300 11120 3300
14368 12509 60 11412 60 11412 60
12953 12824 60 11951 120 11932 120
14330 13458 60 12712 10160 12430 10160
14982 14354 50 12766 110 12756 110


==> firstlast_cums20/t100m20r5_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
9132 6641 60 5859 350 5812 350
7312 6925 60 6399 610 5685 610
8763 7706 60 6866 110 6828 110
8367 7730 60 7233 480 6634 480
9048 7938 60 7318 290 6686 290
9595 8086 60 7528 60 7528 60
11263 8702 60 8535 190 8219 190
11965 9547 60 8607 350 8340 350
11430 9795 60 8899 230 8585 230
11313 10014 60 8919 60 8919 60
10678 10179 60 9007 28250 8704 980
11941 10467 60 9438 180 9366 180
11445 10555 70 9572 8910 8953 8910
11445 11176 70 9694 250 9281 250
12168 11186 60 10158 410 9474 410
12688 11995 60 10228 310 9982 310
12583 12218 60 10590 60 10590 60
13403 12312 60 11544 250 11254 250
13300 12601 60 11761 120 11569 120
18167 17705 60 14113 130 14108 130


==> firstlast_cums20/t100m50r10_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
7775 6534 80 5628 740 4970 740
8523 6814 90 5739 2260 5201 2260
8183 7741 80 7269 240 7230 240
9209 8365 90 7427 2220 6937 2220
8657 8482 70 7696 70 7696 70
9204 8810 90 7850 920 7502 920
10257 9181 80 8281 80 8281 80
10078 9364 80 8559 80 8559 80
9906 9434 80 8847 34380 8637 240
12227 10767 80 8855 5980 8421 5980
11236 10965 90 9758 260 9675 260
12685 11018 80 9808 160 9759 160
11776 11065 90 9961 1330 9335 1330
12224 11181 90 10104 600 9875 600
11723 11275 70 10268 150 9864 150
11180 11292 80 10365 80 10365 80
12180 11575 80 10724 160 10704 160
11640 11970 90 10912 170 10467 170
12401 12506 90 10996 270 10719 270
16025 15445 100 14148 190 14087 190


==> firstlast_cums20/t100m50r3_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
6435 5051 80 4598 690 4214 690
6614 5399 70 5399 220 5348 220
8719 6698 70 6162 70 6162 70
6950 7463 70 6478 150 6473 150
7662 7662 70 7662 70 7662 70
8382 7959 70 7873 150 7865 150
9378 8137 70 7891 70 7891 70
8868 8774 60 8010 280 7826 280
9497 8855 80 8013 160 7908 160
9642 8934 80 8214 160 8197 160
9910 9081 80 8824 230 8680 230
11133 9589 70 8990 70 8990 70
10178 9666 80 9336 530 8946 530
10932 10419 80 9502 390 9318 390
11975 10654 80 9592 450 9056 450
10861 10861 80 10102 160 9937 160
13066 11680 80 11047 230 10596 230
12983 12375 80 11128 150 11050 150
14079 13712 80 13070 80 13070 80
15078 14834 80 13181 400 13018 400


==> firstlast_cums20/t100m50r5_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
7729 6993 80 6438 530 6129 530
8872 7012 80 6743 410 6651 410
8139 7616 70 7007 590 6762 590
8994 7915 70 7017 210 6481 210
8862 8342 70 7605 150 7299 150
9188 8639 90 7741 730 6894 730
9385 8676 80 7924 80 7924 80
8124 8956 80 8332 500 8014 500
10061 8967 80 8332 250 8296 250
9684 9170 80 8378 240 7926 240
9833 9197 80 8511 310 8335 310
10862 9575 80 8554 217390 8112 360
11186 9967 90 8912 470 8293 470
10577 10223 80 9100 80 9100 80
12060 10503 80 9327 310 8824 310
12608 10821 80 9863 960 9417 960
11046 11101 90 10073 330 9977 330
12756 11409 90 10473 90 10473 90
13168 12026 80 10633 300 10141 300
12654 12194 80 11422 390 10904 390


==> firstlast_cums20/t20m10r10_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
1936 1069 10 883 47990 852 2370
2159 1249 1 1172 1 1069 1
1923 1257 10 1323 10 1257 10
1696 1329 1 1329 1 1329 1
1859 1396 1 1491 10 1396 10
2497 1595 10 1595 10 1595 10
1649 1643 10 1736 10 1337 10
2598 1701 1 1739 1 1643 1
3276 1710 10 1789 10 1710 10
2047 1819 10 1858 10 1819 10
3005 2002 10 2002 10 2002 10
3175 2130 10 2368 20 2110 20
2422 2422 1 2434 1 2434 1
3228 2434 10 2546 10 2546 10
4290 2546 1 2699 1 2696 1
2926 2926 1 2713 1 2422 1
2933 2933 10 2933 10 2933 10
3041 3041 1 3041 1 3041 1
3723 3533 1 3533 10 3344 10
4628 3882 10 3882 10 3882 10


==> firstlast_cums20/t20m10r3_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
1729 1185 1 983 249590 821 880
1805 1236 1 1420 1080 1278 1080
2560 1505 1 1494 10 1236 10
3119 1564 1 1565 10 1433 10
2807 1640 10 1652 10 1652 10
2363 1652 1 1656 10 1564 10
1738 1738 1 1727 10 1640 10
3010 1758 10 1738 10 1738 10
2376 1876 10 1758 10 1758 10
3076 1899 10 1891 10 1876 10
2495 2168 10 2205 10 2168 10
2485 2291 1 2291 1 2255 1
2383 2321 10 2321 10 2321 10
3512 2707 1 2381 1 2381 1
2886 2877 1 2707 1 2707 1
3326 3099 1 2874 1 2874 1
2990 3206 10 3043 10 3043 10
3724 3258 1 3099 1 3099 1
4338 3370 10 3258 10 3258 10
3891 3891 10 3891 10 3891 10


==> firstlast_cums20/t20m10r5_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
1464 955 1 873 60 845 60
1991 1069 1 935 1 794 1
2122 1142 10 976 10 976 10
2985 1234 10 1257 10 1141 10
2788 1406 10 1430 10 1430 10
2045 1430 10 1493 10 1406 10
2760 1457 1 1559 1 1559 1
1842 1559 10 1870 10 1639 10
1727 1639 1 1912 10 1457 10
2059 2056 1 1963 10 1952 10
3197 2260 10 2260 10 2260 10
2544 2398 1 2398 1 2398 1
3416 2586 10 2542 10 2337 10
3270 2598 10 2586 10 2586 10
4400 2658 1 2658 1 2658 1
3633 2857 1 2879 10 2660 10
3118 2910 1 2910 1 2910 1
3675 2953 10 2921 10 2920 10
3870 3422 10 2960 10 2953 10
5004 3487 10 3487 10 3487 10


==> firstlast_cums20/t30m10r10_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
3411 1473 10 1224 228270 1026 6420
2818 1639 10 1650 20 1504 20
3778 2645 10 2388 10 2388 10
4508 2691 1 2744 10 2741 10
3273 2744 10 2770 10 2770 10
3556 2785 1 2819 10 2691 10
3736 2905 1 2829 10 2785 10
3846 2917 10 2905 10 2905 10
3050 3240 1 3287 1 3287 1
3360 3360 10 3344 10 3344 10
4169 3361 1 3360 1 3360 1
4108 3402 10 3458 30 2778 30
4132 3679 1 3465 10 3452 10
4337 3706 10 3734 50 3672 50
3856 3755 10 3754 10 3169 10
4073 3768 10 3765 20 3755 20
4359 3874 10 4037 10 3874 10
4859 4455 1 4366 1 4366 1
4965 4672 10 4613 10 4613 10
5309 5309 1 4817 20 4692 20


==> firstlast_cums20/t30m10r3_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
2626 1393 10 1540 20 1393 20
3955 1845 10 1711 237750 1306 690
2828 2027 10 2139 10 2130 10
2967 2122 10 2143 20 2027 20
2708 2137 10 2151 10 2122 10
3616 2523 10 2528 10 2523 10
3241 2584 1 2584 1 2584 1
3900 2793 10 2760 10 2754 10
4205 2862 10 2793 10 2793 10
4057 2870 1 2809 1 2809 1
4551 3143 10 2913 10 2862 10
3796 3363 10 2913 10 2901 10
3999 3399 10 2975 10 2975 10
3163 3809 10 2996 10 2870 10
4271 4268 10 4225 10 3758 10
5228 4440 10 4262 20 4253 20
4519 4473 1 4459 10 4149 10
6071 4754 10 4754 10 4754 10
6015 4829 1 4829 1 4829 1
6255 6227 10 5477 10 5477 10


==> firstlast_cums20/t30m10r5_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
2214 1650 10 1556 89670 1442 2710
2850 1764 10 1661 30 1314 30
2492 1822 10 1747 40 1486 40
3830 2018 10 2163 30 2018 30
2694 2169 10 2220 20 1998 20
2650 2179 10 2251 10 2251 10
2868 2251 10 2296 10 2201 10
3460 2339 1 2339 1 2339 1
4030 2609 10 2375 20 2138 20
4639 2632 1 2454 20 2169 20
3946 2738 10 2466 10 2382 10
3580 2878 10 2494 10 2494 10
3018 2899 1 2557 10 2399 10
4124 3089 10 2762 20 2632 20
3587 3419 10 3089 10 3089 10
3704 3704 1 3428 10 3405 10
3769 3751 1 3704 1 3704 1
5018 4001 10 3751 10 3743 10
4515 5092 10 4921 10 4293 10
5814 5243 1 5243 1 5243 1


==> firstlast_cums20/t30m20r10_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
1551 1615 10 1298 80 1237 80
2077 2028 10 1992 10 1992 10
3233 2064 10 2077 10 2028 10
2300 2158 1 2095 270 1855 270
2919 2272 1 2158 1 2158 1
2508 2524 10 2272 20 2266 20
2747 2849 1 2384 10 2314 10
2864 3014 10 2531 20 2508 20
3341 3141 1 3141 1 3141 1
3688 3383 10 3299 20 2789 20
3910 3648 10 3702 10 3702 10
4435 3757 10 3782 20 3648 20
4464 3980 10 3980 10 3980 10
4460 4161 10 3982 10 3982 10
5493 4197 10 4040 10 4040 10
4203 4203 1 4155 20 3770 20
5179 4232 10 4161 10 4161 10
5080 4322 1 4374 10 4322 10
4153 4369 10 4425 20 4002 20
4819 4674 10 4486 20 4214 20


==> firstlast_cums20/t30m20r3_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
2305 1251 10 1325 30 1251 30
2158 1693 10 1693 10 1693 10
2200 2200 1 1892 1 1892 1
2557 2217 1 2250 1 2250 1
2250 2356 1 2319 10 2200 10
3303 2394 10 2460 10 2394 10
2838 2838 10 2653 10 2653 10
3060 2929 1 2745 1 2745 1
3861 3291 10 3291 10 3291 10
4229 3432 10 3463 10 3463 10
3326 3470 1 3501 10 3434 10
4668 3790 10 3519 10 3432 10
3434 3816 1 3558 30 3141 30
3893 3893 10 3776 10 3776 10
4003 4003 1 3825 20 3536 20
3463 4067 10 3893 10 3893 10
5131 4569 1 4473 1 4473 1
4898 4898 10 4898 10 4898 10
5590 4997 10 4997 10 4997 10
5942 5498 1 5060 1 5060 1


==> firstlast_cums20/t30m20r5_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
2228 1715 10 1870 20 1715 20
2544 1969 1 1969 1 1969 1
2245 2080 10 2133 10 2133 10
2436 2133 10 2296 10 2296 10
3933 2197 10 2349 20 2080 20
3255 2296 1 2523 10 2384 10
2671 2343 10 2580 10 2197 10
2730 2384 10 2671 10 2343 10
3448 2728 10 2728 10 2353 10
3136 2751 10 2818 10 2751 10
3083 3083 10 2834 10 2834 10
3500 3386 10 3083 10 3083 10
4075 3448 10 3122 30 3036 30
3648 3487 1 3195 1 3195 1
4087 3974 10 3569 10 3555 10
4400 4111 10 3974 10 3974 10
4351 4250 10 4176 10 4176 10
4794 4367 10 4260 40 3861 40
5268 4528 10 4289 20 4250 20
5211 4606 10 4528 10 4528 10


==> firstlast_cums20/t40m10r10_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
3906 2274 10 2165 140 1648 140
4486 2307 10 2176 110 1844 110
4369 2524 10 2363 10 2363 10
4081 2797 10 2423 50 2350 50
4973 2871 10 2546 10 2524 10
3979 2985 10 2555 20 2514 20
3686 3070 10 2730 10 2730 10
3980 3414 10 2789 10 2789 10
4835 3458 10 2900 20 2852 20
4665 3660 10 3207 20 3181 20
4587 3673 10 3303 20 3262 20
5212 3717 10 3414 10 3414 10
4511 3781 10 3660 10 3557 10
4825 3792 10 3717 10 3717 10
4448 4093 10 3791 10 3776 10
5003 4245 10 4093 410 3749 410
5233 4572 20 4556 20 4556 20
5476 5027 10 4572 10 4572 10
5102 5036 10 4973 10 4973 10
5488 6343 10 5271 20 5225 20


==> firstlast_cums20/t40m10r3_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
3621 2034 10 1844 130 1730 130
4333 2259 10 2107 30 1984 30
3919 2442 10 2174 10 2174 10
3567 2521 10 2280 20 2259 20
3250 2582 10 2442 10 2442 10
5035 3326 10 3071 20 2840 20
4684 3564 10 3326 20 3218 20
5441 3629 10 3564 10 3564 10
5066 3658 10 3674 10 3658 10
5532 3848 10 3884 10 3848 10
4747 3863 10 3926 40 3785 40
5603 4048 10 3987 30 3863 30
4981 4157 10 4024 30 3830 30
5793 4700 1 4157 1 4157 1
5184 4832 10 4832 10 4832 10
5704 5087 10 4922 10 4913 10
6792 5500 10 5005 10 5005 10
5568 5506 10 5506 10 5506 10
5714 5545 10 5545 10 5545 10
6155 5580 10 5648 40 4903 40


==> firstlast_cums20/t40m10r5_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
3291 2101 10 1826 10 1826 10
3618 2333 20 2046 40 1926 40
4186 2363 10 2327 30 1953 30
3864 2858 10 2589 30 2307 30
4538 4013 10 3355 40 3113 40
5407 4026 10 3650 30 3559 30
4768 4092 10 4013 20 3828 20
4371 4151 10 4138 20 4099 20
4995 4277 10 4146 20 3989 20
4307 4562 10 4213 10 4213 10
4561 4734 10 4469 50 4303 50
5662 4794 10 4584 10 4584 10
7210 4872 10 4602 40 4027 40
5461 4899 10 4973 20 4899 20
5197 5003 10 4988 30 4892 30
7172 5240 10 4998 300 4857 300
6668 5757 10 5257 30 5238 30
7865 5885 10 5905 50 5216 50
7170 7170 10 6626 10 6626 10
8026 8502 10 7229 20 7162 20


==> firstlast_cums20/t40m20r10_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
3496 2219 10 1952 10 1952 10
2089 2256 10 2043 10 2043 10
2699 2699 10 2376 10 2376 10
2784 2784 10 2722 20 2701 20
3133 2812 10 2821 20 2812 20
4617 3070 10 2927 10 2927 10
4544 3168 10 3075 30 2891 30
3585 3284 10 3168 10 3168 10
3987 3513 10 3284 10 3284 10
3622 3622 10 3419 20 3409 20
4047 4105 10 3611 10 3611 10
4187 4122 10 4057 4080 3862 4080
4707 4190 10 4190 30 3924 30
5044 4288 10 4288 10 4288 10
4912 4692 10 4424 30 4129 30
5952 4799 10 4611 60 4518 60
5836 5240 10 4799 10 4799 10
6001 5537 10 5113 10 5113 10
5575 5811 10 5506 10 5506 10
7213 5981 10 5981 10 5981 10


==> firstlast_cums20/t40m20r3_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
3341 2488 10 2488 10 2488 10
3546 2861 10 2581 10 2503 10
3279 3279 10 2752 10 2752 10
4772 3312 10 3110 10 3110 10
4627 3370 20 3312 20 3312 20
4216 3524 10 3524 10 3524 10
3581 3581 10 3581 10 3581 10
5302 3626 10 3695 10 3695 10
3852 3695 10 3709 10 3626 10
4503 3770 10 3820 20 3775 20
4916 4173 10 3985 10 3470 10
5486 4323 10 3991 10 3991 10
4815 4323 10 4024 1180 4010 1180
4862 4636 10 4422 20 4304 20
5653 4656 10 4646 130 4323 130
5133 4764 10 4683 20 4656 20
7171 5438 10 4869 10 4869 10
5889 5559 10 5516 9340 4828 9340
6307 6140 10 5733 10 5733 10
7430 6730 10 6730 10 6730 10


==> firstlast_cums20/t40m20r5_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
1997 1309 10 1545 50 1218 50
2648 1318 1 1773 30 1318 30
3016 2601 10 2221 20 2216 20
3426 2636 10 2601 10 2601 10
3171 2830 10 2628 50 2243 50
3174 3141 10 2830 10 2634 10
4425 3360 10 3141 10 3141 10
3105 3657 10 3155 30 3105 30
3710 3710 10 3869 10 3869 10
4458 4277 10 3949 30 3538 30
4897 4319 10 4319 10 4319 10
4970 4673 10 4455 20 4391 20
5320 4767 10 4598 75510 4197 75510
6944 4866 10 4743 16210 4589 16210
5223 5181 10 4767 10 4760 10
5313 5257 10 5113 10 4866 10
5409 5525 10 5346 10 5346 10
6313 5741 10 5398 120 4610 120
7648 6426 10 6426 30 5802 30
7675 6902 10 6482 10 6482 10


==> firstlast_cums20/t500m100r10_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
42541 38730 6160 33402 50340 32660 50340
45006 42932 6800 35924 33910 35539 33910
52061 44794 6410 36042 65820 35414 65820
47619 44905 6110 38510 24830 37633 24830
50069 45952 6070 38728 12130 38724 6070
53091 47539 6470 39146 26510 39059 26510
54509 48117 6910 40317 41600 39937 34690
53499 48849 6390 40896 25690 40482 25690
53998 48980 6610 41673 122240 39592 109420
56646 50075 6390 41702 25850 41499 25850
53381 50311 6260 41942 119850 40323 119850
54898 51062 6560 42183 13080 41902 13080
54848 51350 6120 42273 18730 41712 18730
54390 51486 6490 42456 107340 41975 100430
54766 51629 6330 43544 19150 43448 19150
54002 53309 6170 44853 6170 44853 6170
63589 55389 6680 46737 220590 45134 33190
64068 58659 6350 50579 83340 49809 77000
60834 59151 6400 51471 49030 50645 49030
66373 61704 6780 51481 81950 50833 81950


==> firstlast_cums20/t500m100r3_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
38661 35639 6140 32411 12350 32222 12350
43504 38558 5900 35560 5900 35560 5900
47402 39570 6120 35589 6120 35589 6120
47468 41810 6020 36848 6020 36848 6020
48143 43000 6030 37692 6030 37692 6030
49696 43265 5830 38013 5830 38013 5830
49525 43735 6140 38295 12150 38294 6140
46119 44140 5640 38808 5640 38808 5640
50426 44411 6490 39047 6490 39047 6490
49863 44536 6150 39050 6150 39050 6150
51162 44657 5980 39322 5980 39322 5980
51218 45154 6070 40323 6070 40323 6070
51116 45299 6050 41111 6050 41111 6050
48804 45425 6800 41137 6800 41137 6800
53525 45463 5720 41577 5720 41577 5720
53778 46829 6240 41767 6240 41767 6240
53516 47118 6160 42209 6160 42209 6160
56615 51782 6070 45297 6070 45297 6070
57159 53869 6020 46249 6020 46249 6020
65790 62127 6050 54915 6050 54915 6050


==> firstlast_cums20/t500m100r5_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
39941 36993 6310 29719 19280 29549 12790
46042 42302 6710 33034 28890 33006 21470
50538 44175 6260 35974 38210 35435 38210
50064 44351 6050 36433 6050 36433 6050
47874 44681 6090 37871 6090 37871 6090
50480 45294 5890 38060 41800 37606 41800
51160 46340 6110 38705 6110 38705 6110
50969 46418 6180 38772 12400 38570 12400
51130 48245 6670 39534 13320 39378 13320
51330 48474 6060 39659 12210 39635 12210
54430 48842 6130 39686 12290 39665 12290
54937 50251 6040 39840 12090 39763 12090
53399 50945 5990 40552 5990 40552 5990
54247 51555 6430 42532 6430 42532 6430
57184 51651 6180 43438 6180 43438 6180
54954 51751 6290 43769 12600 43504 12600
56563 52471 6280 44924 6280 44924 6280
58204 53289 6380 44944 12830 44924 12830
59262 55368 6050 46107 6050 46107 6050
62172 55447 6290 46852 6290 46852 6290


==> firstlast_cums20/t500m10r10_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
50323 43158 4000 34798 63510 34208 59630
55048 46317 3570 36189 55360 35059 55360
60261 47117 3870 36881 11930 36878 3870
54695 49550 3600 38300 46170 37575 46170
51968 50489 3900 38426 19620 38000 19620
57371 52502 4060 38427 32660 38149 28600
55281 52702 4040 38965 221920 38741 11920
56865 52751 3810 38970 48440 37761 48440
53691 53176 3590 38973 37490 37876 37490
60062 56615 3810 39517 7760 39120 7760
60722 57417 3880 39994 86150 38836 82360
60749 58546 3980 41845 39850 41335 27780
60375 59748 3900 43187 11990 43110 11990
65714 60985 3900 45235 27590 44520 27590
60285 61254 4150 45304 42260 44787 42260
64392 61760 4210 46973 103300 46574 29180
61244 62577 3790 47011 15040 46425 15040
60515 63346 4000 48508 36190 47573 32160
65267 64305 4630 48620 159170 47570 128480
66593 66456 4670 48769 263900 48025 263900


==> firstlast_cums20/t500m10r3_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
53236 43711 3520 34650 7090 33873 7090
51671 45089 3620 36368 14530 36357 10940
50118 45752 3400 37414 3400 37414 3400
53962 46448 3440 37756 3440 37756 3440
52267 46455 3390 38005 6960 37970 6960
57245 47120 3660 38048 14840 38045 3660
55257 47363 3370 39063 3370 39063 3370
56743 48087 3360 39285 3360 39285 3360
52708 48507 3410 39352 24950 39273 17730
59037 48862 3420 40712 6950 40694 6950
56444 49117 3530 40840 7130 40763 7130
53200 49978 3350 41937 27250 40916 27250
53629 51383 3540 42065 3540 42065 3540
62037 53969 3450 42088 3450 42088 3450
64114 54164 3500 44079 3500 44079 3500
56445 54715 3540 47651 3540 47651 3540
60401 55056 3500 47751 7120 47686 7120
66778 56230 3750 48835 11250 48808 11250
62086 57562 3370 48872 3370 48872 3370
65203 59239 3510 50342 7080 49916 7080


==> firstlast_cums20/t500m10r5_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
58817 45667 3580 35258 7250 34936 7250
53694 46495 3820 36499 45120 36057 40950
55853 49121 3540 37539 3540 37539 3540
63166 49537 3670 37650 7360 37046 7360
61111 53050 3870 38537 11730 38337 11730
54635 53398 3520 38988 7040 38528 7040
57281 53422 3650 39105 3650 39105 3650
61615 54778 3680 39867 7470 39836 7470
63618 55094 3780 39981 55840 39797 51850
66577 55816 3730 41026 7490 40891 7490
55258 56505 3720 41055 56200 40648 41230
64192 56737 3600 42086 7260 42019 7260
59083 57570 3590 42293 15540 42265 15540
59141 57579 3600 42474 7230 42425 7230
62029 58398 3710 42719 7510 42700 7510
57079 58435 3670 43406 11330 43047 11330
62631 59810 3500 44396 75730 43381 75730
56480 60535 3790 45017 11510 44821 11510
65122 62437 3790 45660 3790 45660 3790
66320 62838 3400 46060 3400 46060 3400


==> firstlast_cums20/t500m20r10_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
45340 41294 4360 33677 52110 33256 43490
50444 43825 4330 34315 34910 33916 34910
47811 43860 4140 36446 138750 35838 138750
51100 45135 4250 37727 8510 37472 8510
50711 46928 4770 39321 168670 38348 164230
51370 48228 4050 39366 78800 38134 78800
54282 48568 3900 39893 66720 38190 66720
55638 48578 4150 40170 25640 40010 25640
52414 48585 4230 40910 186780 40624 21210
56245 48669 4080 41270 272290 41185 4080
54222 48757 4140 41390 4140 41390 4140
52450 49252 4190 41710 74430 41554 74430
54782 49372 4520 42461 8960 42457 4520
55700 49892 4150 42700 8300 42619 8300
55469 51182 4440 42713 211950 42487 35790
57018 52361 4380 43260 16930 43136 12800
58691 53937 4420 43537 21730 42578 21730
61537 54098 4320 45432 8670 45303 8670
61048 54209 4530 47449 173770 46365 151090
62581 58558 4240 48440 15880 47728 15880


==> firstlast_cums20/t500m20r3_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
41368 35779 4110 31897 12720 31670 12720
46513 38913 3800 33544 7660 33542 3800
50692 39893 3960 35764 3960 35764 3960
48218 41298 4010 36182 7910 36181 4010
49582 42151 3880 37926 7910 37925 3880
49648 43577 3870 38012 3870 38012 3870
50789 43583 4070 38294 4070 38294 4070
49441 43732 3930 39629 7920 39613 7920
51586 45403 3990 40082 3990 40082 3990
50383 46608 3870 40709 3870 40709 3870
53657 46921 3940 41481 3940 41481 3940
56160 47253 3790 42485 3790 42485 3790
54813 47377 3830 43085 3830 43085 3830
55233 48043 3930 43165 3930 43165 3930
53011 48426 3820 43965 3820 43965 3820
58870 49115 4000 44287 8050 44185 8050
57434 49466 3890 44878 3890 44878 3890
55908 49567 4170 45987 8340 45968 8340
61840 53087 3810 46156 17050 46030 17050
62046 55277 3800 48856 3800 48856 3800


==> firstlast_cums20/t500m20r5_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
46378 43607 4110 36353 24780 36323 20650
54981 45654 4070 38399 4070 38399 4070
52581 45943 4120 38435 4120 38435 4120
52899 46353 4210 38700 4210 38700 4210
55851 48283 4000 38742 8070 38705 8070
55819 48901 4010 39306 15140 39233 15140
56025 48917 3830 39368 8040 39303 8040
57315 49225 4170 40585 12510 40486 12510
59530 49447 3970 41188 7910 41017 7910
56121 49576 4130 42155 4130 42155 4130
54840 50308 4320 42186 8670 42184 4320
56351 50530 4040 42505 20190 41877 20190
58493 50616 3830 42693 3830 42693 3830
58647 51190 4150 42704 4150 42704 4150
56522 51643 4000 43013 32570 42062 32570
56619 52300 4050 43352 8140 43323 8140
56998 53011 4300 43748 51100 43161 38430
59860 54048 3910 44443 3910 44443 3910
59041 54076 4190 44917 48950 44592 48950
68600 58351 4060 46341 4060 46341 4060


==> firstlast_cums20/t500m50r10_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
46044 39157 5220 32372 26500 32121 26500
46357 41706 5170 33940 62670 33402 36550
47704 41738 5360 34897 42910 33931 37510
45048 41826 5020 35105 15750 34655 15750
50282 44339 5290 36850 43730 36313 33300
52462 45357 5550 37787 22220 37643 22220
51846 45602 5340 38374 42770 37668 42770
52535 45928 5000 38847 89740 38420 79850
49085 46836 5390 39317 82160 38686 82160
50988 46988 5430 40927 16170 40450 16170
54181 50101 5230 42102 10330 42101 5230
56421 50703 5040 42426 30440 41689 30440
54806 52017 5300 42835 5300 42835 5300
57181 52161 5180 43761 40730 43232 40730
58226 53206 5460 44157 42640 43756 37420
57710 54390 5180 44788 20690 44611 20690
62171 56602 5180 45879 198800 44745 198800
57805 56612 5090 46846 30680 46446 20390
62210 56621 5380 47157 107390 45239 75380
62546 57350 5300 48017 102060 47362 96770


==> firstlast_cums20/t500m50r3_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
42925 37278 4900 34293 4900 34293 4900
44615 40098 4860 35131 14640 35129 4860
47855 43285 5270 37177 5270 37177 5270
49154 44132 4900 38574 4900 38574 4900
48192 44167 4760 39042 180060 38846 180060
51207 44260 4840 39341 4840 39341 4840
52551 45168 4830 39881 4830 39881 4830
50170 45377 4740 39946 9610 39944 4740
54309 46630 4570 41794 4570 41794 4570
54759 46696 4830 41948 9660 41515 9660
55959 48312 4570 42181 4570 42181 4570
53287 48590 4860 42986 9770 42984 4860
57190 48792 4670 43156 9370 43018 9370
55404 49587 4480 43717 4480 43717 4480
55030 49962 4680 44169 4680 44169 4680
57663 50168 4980 44192 9870 43848 9870
56915 50538 4940 45751 4940 45751 4940
54931 50772 4850 45847 4850 45847 4850
56887 51888 4740 46536 4740 46536 4740
60492 52104 4710 47006 9460 46998 9460


==> firstlast_cums20/t500m50r5_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
45834 39841 4980 32621 9980 32266 9980
44372 40288 4940 34404 14860 34357 14860
49388 40712 4860 34960 19310 34903 14530
48211 41395 5160 36062 5160 36062 5160
49508 43348 4750 36611 14320 36152 14320
46428 44148 5210 37869 15680 37529 15680
51576 45932 5050 38900 5050 38900 5050
49356 47791 4860 39667 24440 39287 24440
55184 48381 5230 40104 5230 40104 5230
54209 49392 5360 40558 5360 40558 5360
57465 50540 4960 42392 19400 42389 4960
56301 50612 5170 42443 21360 42241 21360
58826 50715 5030 43143 5030 43143 5030
58599 51278 4970 43284 20080 43257 20080
57396 51379 4880 44087 4880 44087 4880
53468 51597 5020 45251 10720 44783 10720
57147 52645 5120 45271 30200 45074 25230
55237 53018 4940 45429 4940 45429 4940
58867 53699 5060 45638 5060 45638 5060
58511 54014 4920 47502 39690 46104 39690


==> firstlast_cums20/t50m10r10_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
4091 2578 20 2402 200 2211 200
5221 2980 10 2499 90 2252 90
4595 3014 10 2937 3460 2624 3460
4153 3158 10 3239 10 3239 10
6575 3546 20 3304 90 3158 90
4330 3597 10 3468 70 3396 70
5136 3687 10 3966 130 3398 130
6413 4365 20 4259 20 4259 20
6801 4421 20 4361 30 4334 30
4644 4423 10 4365 140 4034 140
6237 4539 10 4680 100 4148 100
5626 5424 10 4698 50 4666 50
7026 5522 20 4915 30 4914 30
6875 5693 10 5153 240 4873 240
6186 5752 10 5173 20 5109 20
7016 5855 10 5609 50 5484 50
6603 6041 10 5849 30 5752 30
7711 6499 20 6509 30 6499 30
6726 6640 20 6672 30 6640 30
9446 7716 10 7683 40 7550 40


==> firstlast_cums20/t50m10r3_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
4974 3528 10 3097 30 3063 30
5054 3752 10 3753 20 3752 20
4593 3839 10 3857 20 3856 20
5313 4504 20 3912 80 3804 80
6144 4785 20 4212 30 4197 30
6487 5186 10 4504 10 4504 10
8346 5201 10 5088 20 4942 20
5718 5260 20 5142 20 5142 20
6361 5368 20 5199 30 5186 30
7029 5552 20 5368 20 5368 20
6441 5680 20 5539 30 5429 30
5732 5694 20 5680 20 5680 20
7692 5759 20 5785 30 5759 30
7844 6159 20 6159 20 6159 20
7627 6501 10 6186 10 6186 10
8332 6805 10 6400 20 6386 20
8744 7067 10 7146 30 7067 30
8555 8167 20 7318 20 7318 20
8581 8228 10 7833 20 7792 20
8711 8411 10 8003 70 7616 70


==> firstlast_cums20/t50m10r5_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
4176 2828 10 2903 20 2828 20
4132 3323 10 3323 10 3323 10
7316 4180 10 3847 120 3620 120
7199 4433 10 3851 20 3781 20
5784 4546 20 3934 40 3900 40
5242 4548 20 4589 30 4548 30
6999 5433 10 5035 60 4926 60
7590 5552 20 5049 50 4708 50
6806 5559 10 5141 20 5129 20
6842 5719 20 5249 30 5183 30
7549 5780 10 5524 50 5153 50
8359 5780 10 5554 20 5551 20
6513 5854 10 5555 30 5552 30
6206 5863 10 5559 10 5559 10
8015 6180 10 5717 20 5716 20
7620 6304 10 5849 20 5831 20
5839 6319 10 5930 60 5397 60
9194 6933 20 6452 30 6443 30
7688 7142 20 7186 150 6407 150
8223 8129 20 7479 60 7451 60


==> firstlast_cums20/t50m20r10_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
4517 3301 10 3422 60 3301 60
5364 3519 10 3519 10 3519 10
5329 4143 10 4144 20 4143 20
5271 4425 10 4425 10 4425 10
5518 5109 20 4630 20 4630 20
5868 5124 10 4979 50 4848 50
5662 5235 10 5109 60 4488 60
6037 5359 20 5211 20 5211 20
7065 5550 20 5267 80 5023 80
7063 5649 20 5509 20 5509 20
5855 5756 10 5559 110 5032 110
8202 6146 20 5791 380 5430 380
6689 6192 20 5928 219430 5686 150
7279 6262 20 5992 20 5992 20
7503 6322 20 6170 110 5869 110
6712 6554 20 6234 40 6192 40
7370 6816 10 6554 60 6048 60
7784 7382 20 6686 100 6327 100
9635 8429 20 6695 20 6695 20
8961 8544 20 8121 90 7997 90


==> firstlast_cums20/t50m20r3_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
2875 2576 20 2228 20 2228 20
3952 2811 10 2436 10 2436 10
2910 2833 10 2791 10 2791 10
3554 2931 10 2811 10 2811 10
4435 3645 10 3189 13450 3081 13450
5106 3768 10 3264 30 3173 30
5424 3876 10 3507 20 3505 20
5396 3894 20 3582 30 3465 30
4215 3972 20 3894 30 3869 30
5328 3982 10 3908 10 3908 10
4444 4144 20 3992 30 3982 30
5460 4661 10 4144 10 4144 10
5421 4923 10 4661 10 4661 10
6396 5435 10 5172 40 4933 40
6238 5872 10 5570 10 5570 10
7104 6321 10 5760 25140 5713 30
7487 6363 20 5937 30 5872 30
7293 6996 10 6449 10 6449 10
7560 7288 20 6997 50 6364 50
9575 8795 20 7668 130 6880 130


==> firstlast_cums20/t50m20r5_f_l.dat <==
random greedy tfirst firstcp tlast lastcp optforTt
3303 2944 20 2328 20 2328 20
4828 3374 20 3374 50 3147 50
4654 3913 10 3499 20 3478 20
5057 3996 10 3913 10 3913 10
4885 4279 10 4082 10 4082 10
5581 4452 20 4127 20 4127 20
4408 4630 20 4452 90 3648 90
5733 4851 20 4745 20 4745 20
4830 4973 20 4868 70 4281 70
5477 5003 10 5003 10 5003 10
6313 5762 20 5452 30 5367 30
5782 6011 20 5776 40 5449 40
6434 6176 10 5787 30 5598 30
6333 6333 20 5937 30 5934 30
7948 6418 20 5993 3220 5968 3220
7702 6433 20 5997 70 5547 70
7689 6859 10 6329 70 5960 70
7013 6938 10 6433 40 6403 40
6939 7025 20 6439 30 6273 30
8035 7628 10 6649 30 6639 30


==> solvecompare_cums20/t100m10r10.dat <==
greedy firstcp lastcp
1.00 0.83 0.76
1.00 0.86 0.85
1.00 0.87 0.80
1.00 0.86 0.83
1.00 0.86 0.82
1.00 0.92 0.88
1.00 0.93 0.85
1.00 0.91 0.91
1.00 0.94 0.93
1.00 0.93 0.88
1.00 0.93 0.93
1.00 0.93 0.92
1.00 0.98 0.98
1.00 0.95 0.93
1.00 0.93 0.86
1.00 0.95 0.95
1.00 0.94 0.94
1.00 0.94 0.91
1.00 0.90 0.89
1.00 0.90 0.86


==> solvecompare_cums20/t100m10r3.dat <==
greedy firstcp lastcp
1.00 0.97 0.97
1.00 0.93 0.92
1.00 0.93 0.88
1.00 0.92 0.91
1.00 0.93 0.86
1.00 0.95 0.90
1.00 0.97 0.96
1.00 0.98 0.98
1.00 0.98 0.96
1.00 0.95 0.93
1.00 0.94 0.93
1.00 0.94 0.94
1.00 0.94 0.92
1.00 0.92 0.92
1.00 0.96 0.96
1.00 0.92 0.88
1.00 0.87 0.84
1.00 0.90 0.88
1.00 0.89 0.88
1.00 0.98 0.98


==> solvecompare_cums20/t100m10r5.dat <==
greedy firstcp lastcp
1.00 0.88 0.86
1.00 0.91 0.91
1.00 0.91 0.88
1.00 0.87 0.86
1.00 0.88 0.86
1.00 0.85 0.85
1.00 0.85 0.80
1.00 0.84 0.81
1.00 0.90 0.84
1.00 0.93 0.90
1.00 0.88 0.87
1.00 0.88 0.83
1.00 0.90 0.85
1.00 0.86 0.81
1.00 0.85 0.85
1.00 0.85 0.84
1.00 0.97 0.92
1.00 0.92 0.88
1.00 0.91 0.90
1.00 0.93 0.89


==> solvecompare_cums20/t100m20r10.dat <==
greedy firstcp lastcp
1.00 0.73 0.69
1.00 0.92 0.92
1.00 0.88 0.88
1.00 0.90 0.86
1.00 0.81 0.79
1.00 0.84 0.80
1.00 0.87 0.87
1.00 0.92 0.92
1.00 0.92 0.90
1.00 0.92 0.91
1.00 0.90 0.85
1.00 0.91 0.88
1.00 0.92 0.91
1.00 0.92 0.89
1.00 0.89 0.85
1.00 0.90 0.89
1.00 0.90 0.89
1.00 0.93 0.92
1.00 0.93 0.93
1.00 0.92 0.91


==> solvecompare_cums20/t100m20r3.dat <==
greedy firstcp lastcp
1.00 0.96 0.86
1.00 0.89 0.89
1.00 0.85 0.83
1.00 0.91 0.90
1.00 0.92 0.91
1.00 0.94 0.93
1.00 0.94 0.92
1.00 0.94 0.93
1.00 0.93 0.92
1.00 0.93 0.89
1.00 0.93 0.92
1.00 0.92 0.91
1.00 0.91 0.91
1.00 0.94 0.92
1.00 0.93 0.89
1.00 0.92 0.91
1.00 0.91 0.91
1.00 0.93 0.93
1.00 0.94 0.92
1.00 0.89 0.89


==> solvecompare_cums20/t100m20r5.dat <==
greedy firstcp lastcp
1.00 0.88 0.88
1.00 0.92 0.82
1.00 0.89 0.89
1.00 0.94 0.86
1.00 0.92 0.84
1.00 0.93 0.93
1.00 0.98 0.94
1.00 0.90 0.87
1.00 0.91 0.88
1.00 0.89 0.89
1.00 0.88 0.86
1.00 0.90 0.89
1.00 0.91 0.85
1.00 0.87 0.83
1.00 0.91 0.85
1.00 0.85 0.83
1.00 0.87 0.87
1.00 0.94 0.91
1.00 0.93 0.92
1.00 0.80 0.80


==> solvecompare_cums20/t100m50r10.dat <==
greedy firstcp lastcp
1.00 0.86 0.76
1.00 0.84 0.76
1.00 0.94 0.93
1.00 0.89 0.83
1.00 0.91 0.91
1.00 0.89 0.85
1.00 0.90 0.90
1.00 0.91 0.91
1.00 0.94 0.92
1.00 0.82 0.78
1.00 0.89 0.88
1.00 0.89 0.89
1.00 0.90 0.84
1.00 0.90 0.88
1.00 0.91 0.87
1.00 0.92 0.92
1.00 0.93 0.92
1.00 0.91 0.87
1.00 0.88 0.86
1.00 0.92 0.91


==> solvecompare_cums20/t100m50r3.dat <==
greedy firstcp lastcp
1.00 0.91 0.83
1.00 1.00 0.99
1.00 0.92 0.92
1.00 0.87 0.87
1.00 1.00 1.00
1.00 0.99 0.99
1.00 0.97 0.97
1.00 0.91 0.89
1.00 0.90 0.89
1.00 0.92 0.92
1.00 0.97 0.96
1.00 0.94 0.94
1.00 0.97 0.93
1.00 0.91 0.89
1.00 0.90 0.85
1.00 0.93 0.91
1.00 0.95 0.91
1.00 0.90 0.89
1.00 0.95 0.95
1.00 0.89 0.88


==> solvecompare_cums20/t100m50r5.dat <==
greedy firstcp lastcp
1.00 0.92 0.88
1.00 0.96 0.95
1.00 0.92 0.89
1.00 0.89 0.82
1.00 0.91 0.87
1.00 0.90 0.80
1.00 0.91 0.91
1.00 0.93 0.89
1.00 0.93 0.93
1.00 0.91 0.86
1.00 0.93 0.91
1.00 0.89 0.85
1.00 0.89 0.83
1.00 0.89 0.89
1.00 0.89 0.84
1.00 0.91 0.87
1.00 0.91 0.90
1.00 0.92 0.92
1.00 0.88 0.84
1.00 0.94 0.89


==> solvecompare_cums20/t20m10r10.dat <==
greedy firstcp lastcp
1.00 0.83 0.80
1.00 0.94 0.86
1.00 1.05 1.00
1.00 1.00 1.00
1.00 1.07 1.00
1.00 1.00 1.00
1.00 1.06 0.81
1.00 1.02 0.97
1.00 1.05 1.00
1.00 1.02 1.00
1.00 1.00 1.00
1.00 1.11 0.99
1.00 1.00 1.00
1.00 1.05 1.05
1.00 1.06 1.06
1.00 0.93 0.83
1.00 1.00 1.00
1.00 1.00 1.00
1.00 1.00 0.95
1.00 1.00 1.00


==> solvecompare_cums20/t20m10r3.dat <==
greedy firstcp lastcp
1.00 0.83 0.69
1.00 1.15 1.03
1.00 0.99 0.82
1.00 1.00 0.92
1.00 1.01 1.01
1.00 1.00 0.95
1.00 0.99 0.94
1.00 0.99 0.99
1.00 0.94 0.94
1.00 1.00 0.99
1.00 1.02 1.00
1.00 1.00 0.98
1.00 1.00 1.00
1.00 0.88 0.88
1.00 0.94 0.94
1.00 0.93 0.93
1.00 0.95 0.95
1.00 0.95 0.95
1.00 0.97 0.97
1.00 1.00 1.00


==> solvecompare_cums20/t20m10r5.dat <==
greedy firstcp lastcp
1.00 0.91 0.88
1.00 0.87 0.74
1.00 0.85 0.85
1.00 1.02 0.92
1.00 1.02 1.02
1.00 1.04 0.98
1.00 1.07 1.07
1.00 1.20 1.05
1.00 1.17 0.89
1.00 0.95 0.95
1.00 1.00 1.00
1.00 1.00 1.00
1.00 0.98 0.90
1.00 1.00 1.00
1.00 1.00 1.00
1.00 1.01 0.93
1.00 1.00 1.00
1.00 0.99 0.99
1.00 0.86 0.86
1.00 1.00 1.00


==> solvecompare_cums20/t30m10r10.dat <==
greedy firstcp lastcp
1.00 0.83 0.70
1.00 1.01 0.92
1.00 0.90 0.90
1.00 1.02 1.02
1.00 1.01 1.01
1.00 1.01 0.97
1.00 0.97 0.96
1.00 1.00 1.00
1.00 1.01 1.01
1.00 1.00 1.00
1.00 1.00 1.00
1.00 1.02 0.82
1.00 0.94 0.94
1.00 1.01 0.99
1.00 1.00 0.84
1.00 1.00 1.00
1.00 1.04 1.00
1.00 0.98 0.98
1.00 0.99 0.99
1.00 0.91 0.88


==> solvecompare_cums20/t30m10r3.dat <==
greedy firstcp lastcp
1.00 1.11 1.00
1.00 0.93 0.71
1.00 1.06 1.05
1.00 1.01 0.96
1.00 1.01 0.99
1.00 1.00 1.00
1.00 1.00 1.00
1.00 0.99 0.99
1.00 0.98 0.98
1.00 0.98 0.98
1.00 0.93 0.91
1.00 0.87 0.86
1.00 0.88 0.88
1.00 0.79 0.75
1.00 0.99 0.88
1.00 0.96 0.96
1.00 1.00 0.93
1.00 1.00 1.00
1.00 1.00 1.00
1.00 0.88 0.88


==> solvecompare_cums20/t30m10r5.dat <==
greedy firstcp lastcp
1.00 0.94 0.87
1.00 0.94 0.74
1.00 0.96 0.82
1.00 1.07 1.00
1.00 1.02 0.92
1.00 1.03 1.03
1.00 1.02 0.98
1.00 1.00 1.00
1.00 0.91 0.82
1.00 0.93 0.82
1.00 0.90 0.87
1.00 0.87 0.87
1.00 0.88 0.83
1.00 0.89 0.85
1.00 0.90 0.90
1.00 0.93 0.92
1.00 0.99 0.99
1.00 0.94 0.94
1.00 0.97 0.84
1.00 1.00 1.00


==> solvecompare_cums20/t30m20r10.dat <==
greedy firstcp lastcp
1.00 0.80 0.77
1.00 0.98 0.98
1.00 1.01 0.98
1.00 0.97 0.86
1.00 0.95 0.95
1.00 0.90 0.90
1.00 0.84 0.81
1.00 0.84 0.83
1.00 1.00 1.00
1.00 0.98 0.82
1.00 1.01 1.01
1.00 1.01 0.97
1.00 1.00 1.00
1.00 0.96 0.96
1.00 0.96 0.96
1.00 0.99 0.90
1.00 0.98 0.98
1.00 1.01 1.00
1.00 1.01 0.92
1.00 0.96 0.90


==> solvecompare_cums20/t30m20r3.dat <==
greedy firstcp lastcp
1.00 1.06 1.00
1.00 1.00 1.00
1.00 0.86 0.86
1.00 1.01 1.01
1.00 0.98 0.93
1.00 1.03 1.00
1.00 0.93 0.93
1.00 0.94 0.94
1.00 1.00 1.00
1.00 1.01 1.01
1.00 1.01 0.99
1.00 0.93 0.91
1.00 0.93 0.82
1.00 0.97 0.97
1.00 0.96 0.88
1.00 0.96 0.96
1.00 0.98 0.98
1.00 1.00 1.00
1.00 1.00 1.00
1.00 0.92 0.92


==> solvecompare_cums20/t30m20r5.dat <==
greedy firstcp lastcp
1.00 1.09 1.00
1.00 1.00 1.00
1.00 1.03 1.03
1.00 1.08 1.08
1.00 1.07 0.95
1.00 1.10 1.04
1.00 1.10 0.94
1.00 1.12 0.98
1.00 1.00 0.86
1.00 1.02 1.00
1.00 0.92 0.92
1.00 0.91 0.91
1.00 0.91 0.88
1.00 0.92 0.92
1.00 0.90 0.89
1.00 0.97 0.97
1.00 0.98 0.98
1.00 0.98 0.88
1.00 0.95 0.94
1.00 0.98 0.98


==> solvecompare_cums20/t40m10r10.dat <==
greedy firstcp lastcp
1.00 0.95 0.72
1.00 0.94 0.80
1.00 0.94 0.94
1.00 0.87 0.84
1.00 0.89 0.88
1.00 0.86 0.84
1.00 0.89 0.89
1.00 0.82 0.82
1.00 0.84 0.82
1.00 0.88 0.87
1.00 0.90 0.89
1.00 0.92 0.92
1.00 0.97 0.94
1.00 0.98 0.98
1.00 0.93 0.92
1.00 0.96 0.88
1.00 1.00 1.00
1.00 0.91 0.91
1.00 0.99 0.99
1.00 0.83 0.82


==> solvecompare_cums20/t40m10r3.dat <==
greedy firstcp lastcp
1.00 0.91 0.85
1.00 0.93 0.88
1.00 0.89 0.89
1.00 0.90 0.90
1.00 0.95 0.95
1.00 0.92 0.85
1.00 0.93 0.90
1.00 0.98 0.98
1.00 1.00 1.00
1.00 1.01 1.00
1.00 1.02 0.98
1.00 0.98 0.95
1.00 0.97 0.92
1.00 0.88 0.88
1.00 1.00 1.00
1.00 0.97 0.97
1.00 0.91 0.91
1.00 1.00 1.00
1.00 1.00 1.00
1.00 1.01 0.88


==> solvecompare_cums20/t40m10r5.dat <==
greedy firstcp lastcp
1.00 0.87 0.87
1.00 0.88 0.83
1.00 0.98 0.83
1.00 0.91 0.81
1.00 0.84 0.78
1.00 0.91 0.88
1.00 0.98 0.94
1.00 1.00 0.99
1.00 0.97 0.93
1.00 0.92 0.92
1.00 0.94 0.91
1.00 0.96 0.96
1.00 0.94 0.83
1.00 1.02 1.00
1.00 1.00 0.98
1.00 0.95 0.93
1.00 0.91 0.91
1.00 1.00 0.89
1.00 0.92 0.92
1.00 0.85 0.84


==> solvecompare_cums20/t40m20r10.dat <==
greedy firstcp lastcp
1.00 0.88 0.88
1.00 0.91 0.91
1.00 0.88 0.88
1.00 0.98 0.97
1.00 1.00 1.00
1.00 0.95 0.95
1.00 0.97 0.91
1.00 0.96 0.96
1.00 0.93 0.93
1.00 0.94 0.94
1.00 0.88 0.88
1.00 0.98 0.94
1.00 1.00 0.94
1.00 1.00 1.00
1.00 0.94 0.88
1.00 0.96 0.94
1.00 0.92 0.92
1.00 0.92 0.92
1.00 0.95 0.95
1.00 1.00 1.00


==> solvecompare_cums20/t40m20r3.dat <==
greedy firstcp lastcp
1.00 1.00 1.00
1.00 0.90 0.87
1.00 0.84 0.84
1.00 0.94 0.94
1.00 0.98 0.98
1.00 1.00 1.00
1.00 1.00 1.00
1.00 1.02 1.02
1.00 1.00 0.98
1.00 1.01 1.00
1.00 0.95 0.83
1.00 0.92 0.92
1.00 0.93 0.93
1.00 0.95 0.93
1.00 1.00 0.93
1.00 0.98 0.98
1.00 0.90 0.90
1.00 0.99 0.87
1.00 0.93 0.93
1.00 1.00 1.00


==> solvecompare_cums20/t40m20r5.dat <==
greedy firstcp lastcp
1.00 1.18 0.93
1.00 1.35 1.00
1.00 0.85 0.85
1.00 0.99 0.99
1.00 0.93 0.79
1.00 0.90 0.84
1.00 0.93 0.93
1.00 0.86 0.85
1.00 1.04 1.04
1.00 0.92 0.83
1.00 1.00 1.00
1.00 0.95 0.94
1.00 0.96 0.88
1.00 0.97 0.94
1.00 0.92 0.92
1.00 0.97 0.93
1.00 0.97 0.97
1.00 0.94 0.80
1.00 1.00 0.90
1.00 0.94 0.94


==> solvecompare_cums20/t500m100r10.dat <==
greedy firstcp lastcp
1.00 0.86 0.84
1.00 0.84 0.83
1.00 0.80 0.79
1.00 0.86 0.84
1.00 0.84 0.84
1.00 0.82 0.82
1.00 0.84 0.83
1.00 0.84 0.83
1.00 0.85 0.81
1.00 0.83 0.83
1.00 0.83 0.80
1.00 0.83 0.82
1.00 0.82 0.81
1.00 0.82 0.82
1.00 0.84 0.84
1.00 0.84 0.84
1.00 0.84 0.81
1.00 0.86 0.85
1.00 0.87 0.86
1.00 0.83 0.82


==> solvecompare_cums20/t500m100r3.dat <==
greedy firstcp lastcp
1.00 0.91 0.90
1.00 0.92 0.92
1.00 0.90 0.90
1.00 0.88 0.88
1.00 0.88 0.88
1.00 0.88 0.88
1.00 0.88 0.88
1.00 0.88 0.88
1.00 0.88 0.88
1.00 0.88 0.88
1.00 0.88 0.88
1.00 0.89 0.89
1.00 0.91 0.91
1.00 0.91 0.91
1.00 0.91 0.91
1.00 0.89 0.89
1.00 0.90 0.90
1.00 0.87 0.87
1.00 0.86 0.86
1.00 0.88 0.88


==> solvecompare_cums20/t500m100r5.dat <==
greedy firstcp lastcp
1.00 0.80 0.80
1.00 0.78 0.78
1.00 0.81 0.80
1.00 0.82 0.82
1.00 0.85 0.85
1.00 0.84 0.83
1.00 0.84 0.84
1.00 0.84 0.83
1.00 0.82 0.82
1.00 0.82 0.82
1.00 0.81 0.81
1.00 0.79 0.79
1.00 0.80 0.80
1.00 0.82 0.82
1.00 0.84 0.84
1.00 0.85 0.84
1.00 0.86 0.86
1.00 0.84 0.84
1.00 0.83 0.83
1.00 0.84 0.84


==> solvecompare_cums20/t500m10r10.dat <==
greedy firstcp lastcp
1.00 0.81 0.79
1.00 0.78 0.76
1.00 0.78 0.78
1.00 0.77 0.76
1.00 0.76 0.75
1.00 0.73 0.73
1.00 0.74 0.74
1.00 0.74 0.72
1.00 0.73 0.71
1.00 0.70 0.69
1.00 0.70 0.68
1.00 0.71 0.71
1.00 0.72 0.72
1.00 0.74 0.73
1.00 0.74 0.73
1.00 0.76 0.75
1.00 0.75 0.74
1.00 0.77 0.75
1.00 0.76 0.74
1.00 0.73 0.72


==> solvecompare_cums20/t500m10r3.dat <==
greedy firstcp lastcp
1.00 0.79 0.77
1.00 0.81 0.81
1.00 0.82 0.82
1.00 0.81 0.81
1.00 0.82 0.82
1.00 0.81 0.81
1.00 0.82 0.82
1.00 0.82 0.82
1.00 0.81 0.81
1.00 0.83 0.83
1.00 0.83 0.83
1.00 0.84 0.82
1.00 0.82 0.82
1.00 0.78 0.78
1.00 0.81 0.81
1.00 0.87 0.87
1.00 0.87 0.87
1.00 0.87 0.87
1.00 0.85 0.85
1.00 0.85 0.84


==> solvecompare_cums20/t500m10r5.dat <==
greedy firstcp lastcp
1.00 0.77 0.77
1.00 0.79 0.78
1.00 0.76 0.76
1.00 0.76 0.75
1.00 0.73 0.72
1.00 0.73 0.72
1.00 0.73 0.73
1.00 0.73 0.73
1.00 0.73 0.72
1.00 0.74 0.73
1.00 0.73 0.72
1.00 0.74 0.74
1.00 0.73 0.73
1.00 0.74 0.74
1.00 0.73 0.73
1.00 0.74 0.74
1.00 0.74 0.73
1.00 0.74 0.74
1.00 0.73 0.73
1.00 0.73 0.73


==> solvecompare_cums20/t500m20r10.dat <==
greedy firstcp lastcp
1.00 0.82 0.81
1.00 0.78 0.77
1.00 0.83 0.82
1.00 0.84 0.83
1.00 0.84 0.82
1.00 0.82 0.79
1.00 0.82 0.79
1.00 0.83 0.82
1.00 0.84 0.84
1.00 0.85 0.85
1.00 0.85 0.85
1.00 0.85 0.84
1.00 0.86 0.86
1.00 0.86 0.85
1.00 0.83 0.83
1.00 0.83 0.82
1.00 0.81 0.79
1.00 0.84 0.84
1.00 0.88 0.86
1.00 0.83 0.82


==> solvecompare_cums20/t500m20r3.dat <==
greedy firstcp lastcp
1.00 0.89 0.89
1.00 0.86 0.86
1.00 0.90 0.90
1.00 0.88 0.88
1.00 0.90 0.90
1.00 0.87 0.87
1.00 0.88 0.88
1.00 0.91 0.91
1.00 0.88 0.88
1.00 0.87 0.87
1.00 0.88 0.88
1.00 0.90 0.90
1.00 0.91 0.91
1.00 0.90 0.90
1.00 0.91 0.91
1.00 0.90 0.90
1.00 0.91 0.91
1.00 0.93 0.93
1.00 0.87 0.87
1.00 0.88 0.88


==> solvecompare_cums20/t500m20r5.dat <==
greedy firstcp lastcp
1.00 0.83 0.83
1.00 0.84 0.84
1.00 0.84 0.84
1.00 0.83 0.83
1.00 0.80 0.80
1.00 0.80 0.80
1.00 0.80 0.80
1.00 0.82 0.82
1.00 0.83 0.83
1.00 0.85 0.85
1.00 0.84 0.84
1.00 0.84 0.83
1.00 0.84 0.84
1.00 0.83 0.83
1.00 0.83 0.81
1.00 0.83 0.83
1.00 0.83 0.81
1.00 0.82 0.82
1.00 0.83 0.82
1.00 0.79 0.79


==> solvecompare_cums20/t500m50r10.dat <==
greedy firstcp lastcp
1.00 0.83 0.82
1.00 0.81 0.80
1.00 0.84 0.81
1.00 0.84 0.83
1.00 0.83 0.82
1.00 0.83 0.83
1.00 0.84 0.83
1.00 0.85 0.84
1.00 0.84 0.83
1.00 0.87 0.86
1.00 0.84 0.84
1.00 0.84 0.82
1.00 0.82 0.82
1.00 0.84 0.83
1.00 0.83 0.82
1.00 0.82 0.82
1.00 0.81 0.79
1.00 0.83 0.82
1.00 0.83 0.80
1.00 0.84 0.83


==> solvecompare_cums20/t500m50r3.dat <==
greedy firstcp lastcp
1.00 0.92 0.92
1.00 0.88 0.88
1.00 0.86 0.86
1.00 0.87 0.87
1.00 0.88 0.88
1.00 0.89 0.89
1.00 0.88 0.88
1.00 0.88 0.88
1.00 0.90 0.90
1.00 0.90 0.89
1.00 0.87 0.87
1.00 0.88 0.88
1.00 0.88 0.88
1.00 0.88 0.88
1.00 0.88 0.88
1.00 0.88 0.87
1.00 0.91 0.91
1.00 0.90 0.90
1.00 0.90 0.90
1.00 0.90 0.90


==> solvecompare_cums20/t500m50r5.dat <==
greedy firstcp lastcp
1.00 0.82 0.81
1.00 0.85 0.85
1.00 0.86 0.86
1.00 0.87 0.87
1.00 0.84 0.83
1.00 0.86 0.85
1.00 0.85 0.85
1.00 0.83 0.82
1.00 0.83 0.83
1.00 0.82 0.82
1.00 0.84 0.84
1.00 0.84 0.83
1.00 0.85 0.85
1.00 0.84 0.84
1.00 0.86 0.86
1.00 0.88 0.87
1.00 0.86 0.86
1.00 0.86 0.86
1.00 0.85 0.85
1.00 0.88 0.85


==> solvecompare_cums20/t50m10r10.dat <==
greedy firstcp lastcp
1.00 0.93 0.86
1.00 0.84 0.76
1.00 0.97 0.87
1.00 1.03 1.03
1.00 0.93 0.89
1.00 0.96 0.94
1.00 1.08 0.92
1.00 0.98 0.98
1.00 0.99 0.98
1.00 0.99 0.91
1.00 1.03 0.91
1.00 0.87 0.86
1.00 0.89 0.89
1.00 0.91 0.86
1.00 0.90 0.89
1.00 0.96 0.94
1.00 0.97 0.95
1.00 1.00 1.00
1.00 1.00 1.00
1.00 1.00 0.98


==> solvecompare_cums20/t50m10r3.dat <==
greedy firstcp lastcp
1.00 0.88 0.87
1.00 1.00 1.00
1.00 1.00 1.00
1.00 0.87 0.84
1.00 0.88 0.88
1.00 0.87 0.87
1.00 0.98 0.95
1.00 0.98 0.98
1.00 0.97 0.97
1.00 0.97 0.97
1.00 0.98 0.96
1.00 1.00 1.00
1.00 1.00 1.00
1.00 1.00 1.00
1.00 0.95 0.95
1.00 0.94 0.94
1.00 1.01 1.00
1.00 0.90 0.90
1.00 0.95 0.95
1.00 0.95 0.91


==> solvecompare_cums20/t50m10r5.dat <==
greedy firstcp lastcp
1.00 1.03 1.00
1.00 1.00 1.00
1.00 0.92 0.87
1.00 0.87 0.85
1.00 0.87 0.86
1.00 1.01 1.00
1.00 0.93 0.91
1.00 0.91 0.85
1.00 0.92 0.92
1.00 0.92 0.91
1.00 0.96 0.89
1.00 0.96 0.96
1.00 0.95 0.95
1.00 0.95 0.95
1.00 0.93 0.92
1.00 0.93 0.92
1.00 0.94 0.85
1.00 0.93 0.93
1.00 1.01 0.90
1.00 0.92 0.92


==> solvecompare_cums20/t50m20r10.dat <==
greedy firstcp lastcp
1.00 1.04 1.00
1.00 1.00 1.00
1.00 1.00 1.00
1.00 1.00 1.00
1.00 0.91 0.91
1.00 0.97 0.95
1.00 0.98 0.86
1.00 0.97 0.97
1.00 0.95 0.91
1.00 0.98 0.98
1.00 0.97 0.87
1.00 0.94 0.88
1.00 0.96 0.92
1.00 0.96 0.96
1.00 0.98 0.93
1.00 0.95 0.94
1.00 0.96 0.89
1.00 0.91 0.86
1.00 0.79 0.79
1.00 0.95 0.94


==> solvecompare_cums20/t50m20r3.dat <==
greedy firstcp lastcp
1.00 0.86 0.86
1.00 0.87 0.87
1.00 0.99 0.99
1.00 0.96 0.96
1.00 0.87 0.85
1.00 0.87 0.84
1.00 0.90 0.90
1.00 0.92 0.89
1.00 0.98 0.97
1.00 0.98 0.98
1.00 0.96 0.96
1.00 0.89 0.89
1.00 0.95 0.95
1.00 0.95 0.91
1.00 0.95 0.95
1.00 0.91 0.90
1.00 0.93 0.92
1.00 0.92 0.92
1.00 0.96 0.87
1.00 0.87 0.78


==> solvecompare_cums20/t50m20r5.dat <==
greedy firstcp lastcp
1.00 0.79 0.79
1.00 1.00 0.93
1.00 0.89 0.89
1.00 0.98 0.98
1.00 0.95 0.95
1.00 0.93 0.93
1.00 0.96 0.79
1.00 0.98 0.98
1.00 0.98 0.86
1.00 1.00 1.00
1.00 0.95 0.93
1.00 0.96 0.91
1.00 0.94 0.91
1.00 0.94 0.94
1.00 0.93 0.93
1.00 0.93 0.86
1.00 0.92 0.87
1.00 0.93 0.92
1.00 0.92 0.89
1.00 0.87 0.87

